Enhancing K-user Interference Alignment for Discrete Constellations via Learning

In this paper, we consider a K-user interference channel where interference among the users is neither too strong nor too weak, a scenario that is relatively underexplored in the literature. We propose a novel deep learning-based approach to design the encoder and decoder functions that aim to maximize the sumrate of the interference channel for discrete constellations. We first consider the MaxSINR algorithm, a state-of-the-art linear scheme for Gaussian inputs, as the baseline and then propose a modified version of the algorithm for discrete inputs. We then propose a neural network-based approach that learns a constellation mapping with the objective of maximizing the sumrate. We provide numerical results to show that the constellations learned by the neural network-based approach provide enhanced alignments, not just in beamforming directions but also in terms of the effective constellation at the receiver, thereby leading to improved sum-rate performance.

==> Data/BF_PRENEWNN_K_5_random.dat <==
Theta NN BF
0 1.33919107772522 1.25643673563234
1 1.612557958421077 1.4001234245434
2 1.8257798688706772 1.5854389271921
3 1.8798402433783992 1.6443256787641
4 1.8273116355001147 1.7432567872981


==> Data/Comp_K_3_SNR_4_alpha_0.9_POW_MX_PreNN.dat <==
Theta MXNL NN MXP
0 1.222343709167005 1.370976571679888 1.3623613862823012
1 1.1725689213412456 1.3537993483866089 1.3471600476044119
2 1.2002624543880156 1.3246057729624399 1.3034363379774376
3 1.1684961087437018 1.230431951830996 1.1902898156046358
4 1.5235643106206358 1.5293468348984678 1.5212893947236084
5 1.840391485691318 1.848010184384152 1.836106789527253
6 2.051296105834569 2.0636501647865195 2.0627554642514356


==> Data/Comp_K_5_SNR_4_alpha_0.9_RND_POW_MX_PreNN.dat <==
Theta MXNL MXL MXP NN
0 1.1727392417414957 1.1455143562873942 1.1803258348116976 1.3484072675940015
1 1.2470942793724187 1.2269589632137492 1.271928693117994 1.6095409317554177
2 1.5004725509109051 1.4713129217957344 1.5777902034246793 1.828886319924482
3 1.4867692637217576 1.4629943660543205 1.5572962693268446 1.8592013210130531
4 1.607706600265373 1.5929033902784557 1.6973033387958547 1.824367661415232


==> Data/Comparison_Rate_Robust_K_3_Alpha_MX_PRENEWNN.dat <==
Theta MXNL NN
0 1.1744581689662297 1.3732593082566933
1 1.2378366535282095 1.3731779087039808
2 1.319267448868788 1.3657789148603832
3 1.403813742110664 1.3748188135936652


==> Data/Comparison_Rate_Robust_K_3_MX_PRENEWNN.dat <==
Theta MXNL NN
0 1.1693111375502445 1.362386670105794
1 1.1804160000483357 1.3712633530749794
2 1.1826307711515143 1.3496527294627811
3 1.1620336371339133 1.3386308243248701
4 1.116090683476921 1.2697312079566898


==> Data/Comparison_Rate_Robust_K_5_Alpha_MX_PRENEWNN.dat <==
Theta MXNL NN
0 1.0205210387250203 1.1391756466464489
1 1.1318266851887662 1.2036896707984066
2 1.232091377619396 1.2897371311642902
3 1.3397460830617773 1.3858696025032702


==> Data/Comparison_Rate_Robust_K_5_MX_PRENEWNN.dat <==
Theta MXNL NN
0 1.028014036798315 1.1292881669412342
1 0.9707881101574454 1.1037121562495171
2 0.9501203802959255 1.1215163144238065
3 0.9150068088559856 1.1127425855251734
4 0.9109467483238674 0.9725100741887394


==> Data/Comparison_Rate_Robust_SNR_MX_PRENEWNN_NXG.dat <==
SNR MXNL NN
0 0.9950810411420881 0.8654188115807482
1 1.4518263920665957 1.2943495471360615
2 2.001742418388182 1.8678191011858747
3 2.6997817298320737 2.604623545660773
4 3.467312201954564 3.497890941069663
5 4.211946883438657 4.431797360912343
6 4.837229703562952 5.320255015576668
7 5.25510744420936 6.0375114744907625
8 5.489500633593138 6.526326553815075


==> Data/MX_GDPCPOW_Constellation_constant_channel.dat <==
X1 Y1 X2 Y2 X3 Y3
-0.84179509 0.53165483 0.728839 -0.67828364 0.4645626 0.88383395
0.84179509 -0.53165483 -0.728839 0.67828364 -0.4645626 -0.88383395


==> Data/MX_K_3_SNR_4_alpha_0.9_POW_LIN_NLIN.dat <==
Theta MXNL MXL MXP
0 1.163162693727074 1.1148124655923035 1.3470163313290087
1 1.1707365886429988 1.0877844099540683 1.1777534265543248
2 1.5201832419246324 1.4721853779233247 1.524603688472753
3 1.8352758763130494 1.78994425927644 1.8432441385065963
4 2.056052419793287 2.0532980870732875 2.0669480722921856


==> Data/MX_K_3_SNR_4_alpha_0.9_constant_constant.dat <==
0 1.213442973104359
1 1.1741041694346428
2 1.200172882987343
3 1.5220397677721254
4 1.8478043748763184
5 2.0552522137128486


==> Data/MX_K_5_SNR_4_alpha_0.9_POW_LIN_NLIN.dat <==
Theta MXNL MXL MXP 
0 1.1632134657418212 1.1465066391320264 1.173712240554723
1 1.2569768530520988 1.2274119187885444 1.259588787855677
2 1.478911153708429 1.4633221948977924 1.5791704617020461
3 1.4923945847505586 1.4677707119964307 1.565089105913017
4 1.6065691354060936 1.5990045825464876 1.6972899260956575


==> Data/MX_K_5_SNR_4_alpha_0.9_rnd_fxd.dat <==
0 1.1443897444664393
1 1.3333564016738002
2 1.4801440644998043
3 1.4841834319062739
4 1.6153277942739073


==> Data/MX_NNPOW_Constellation_constant_channel.dat <==
X1 Y1 X2 Y2 X3 Y3
-0.84549127 0.53398924 0.00363418 -0.00338209 0.46526548 0.88517119
0.84549127 -0.53398924 -0.00363418 0.00338209 -0.46526548 -0.88517119


==> Data/MX_PRENN_K_3_SNR_4_random_channel.dat <==
1.6457456202450762 1.6608826473124503
1.2281871983723813 1.363358716394795
1.5189659984262702 1.62454697590419
1.3034592908103606 1.454724100577851
1.5356984208688196 1.6162102989452416
1.590678605333496 1.624270961983917
1.374966158313345 1.4337988966533168
1.4443493791192608 1.4936628155839085
1.441043732417021 1.4887321690637645
1.1723473675435288 1.4504026793295175
1.3714641071900917 1.371439176974338
1.3352531760420643 1.3029855514899786
1.3158071556409916 1.3090261544994592
1.4198707338680148 1.535319356954291
1.3698000247927504 1.4578802647212337
1.59341797232871 1.6371114790905408
1.4397530482969678 1.4258170085000983
1.340983342022033 1.4355645603767462
1.47472371967008 1.5614731475935086
1.6698324259844148 1.6752919581327568
1.516232445107069 1.5507802876916963
1.4171206933974654 1.4629469002374509
1.295650742378819 1.29551230021423
1.5149893136541803 1.7710436927809317
1.2703849470218045 1.37648412390813
1.5477268531146549 1.594801372596507
1.56302338345379 1.5299635142612709
1.3703657396076727 1.354739024862911
1.6379973056331298 1.7194560658209352
1.7134113841445893 1.7285684421045766


==> Data/MX_PRENN_K_5_SNR_4_random_channel.dat <==
X Y
1.615894498247416 1.8177536819390658
1.4132134151480134 1.8451346720587718
1.5022880051593237 1.8338075051001712
1.5126889039933467 1.7902741668321744
1.442818173115433 1.7295592350624946
1.5397766846426906 1.792896257664015
1.4307108505291843 1.7409025781052758
1.7490324383740232 1.878986501071311
1.5766624618417153 1.7020691877057106
1.5083940285780701 1.5902244004758799
1.506310869943973 1.597375772770601
1.5357644671322686 1.555740422399782
1.6418403843855354 1.806537454420759
1.5864699792360324 1.7141656908762628
1.6525903401349284 1.8786067604244359
1.5847956933565834 1.6698804155754745
1.8064317223032282 2.007818578323493
1.7686987874454707 1.8620279569285105
1.6206092658592306 1.743342497173623
1.4062623418258895 1.49344427254879
1.6090792345106033 1.8057446254972707
1.4342823140497933 1.495861437046175
1.4520926723843828 1.8311944496011994
1.3629929598203097 1.6385530633686969
2.121560601428445 2.301871502555694
1.541319684279142 1.720306621349447
1.6155656058503816 1.8766221453372738
1.5640052236647382 1.9729970131315626
1.4667636611165493 1.762468940902199
1.3423384469250512 1.704882378400427


==> Data/PRENEWNN_K_3_SNR_4_alpha_0.9_constant_constant.dat <==
0 1.3707449496426745
1 1.343453805810256
2 1.3137563793339346
3 1.5280185220065383
4 1.8503736179568073
5 2.063419197038671


==> Data/PRENEWNN_K_3_SNR_4_random_power.dat <==
X Y
1.6538612102266002 1.6608826473124503
1.2846067566975223 1.363358716394795
1.4443151951949071 1.62454697590419
1.329757911566404 1.454724100577851
1.4843978431707492 1.6162102989452416
1.5979916640506664 1.624270961983917
1.4196641665989724 1.4337988966533168
1.4613092034788822 1.4936628155839085
1.3603479914907353 1.4887321690637645
1.2208481523138195 1.4504026793295175
1.3620622206760944 1.371439176974338
1.268336483451784 1.3029855514899786
1.313851556877455 1.3090261544994592
1.350617472139953 1.535319356954291
1.390623607783735 1.4578802647212337
1.530259753781558 1.6371114790905408
1.4190804394745093 1.4258170085000983
1.351819597980731 1.4355645603767462
1.5727258609411936 1.5614731475935086
1.6640631534214094 1.6752919581327568
1.5475166646200293 1.5507802876916963
1.432773187155797 1.4629469002374509
1.1995818335339075 1.29551230021423
1.6049144130130453 1.7710436927809317
1.3204052161180369 1.37648412390813
1.5784609740459423 1.594801372596507
1.5101971530683072 1.5299635142612709
1.369823878200279 1.354739024862911
1.7060541827220903 1.7194560658209352
1.7233182830540377 1.7285684421045766


==> Data/PRENEWNN_K_5_SNR_4_alpha_0.9_rnd_fxd.dat <==
0 1.343919107772522
1 1.612557958421077
2 1.8257798688706772
3 1.8798402433783992
4 1.8273116355001147


==> Data/PRENEWNN_K_5_SNR_4_random_power.dat <==
X Y
1.664569941843261 1.8177536819390658
1.6208334182153836 1.8451346720587718
1.7058999797885974 1.8338075051001712
1.5921210848378706 1.7902741668321744
1.5044615946384523 1.7295592350624946
1.6030467293272064 1.792896257664015
1.553894108884296 1.7409025781052758
1.8525641702666398 1.878986501071311
1.6212962192580547 1.7020691877057106
1.5212219444015282 1.5902244004758799
1.522987319533057 1.597375772770601
1.5421777139065265 1.555740422399782
1.6710535421170938 1.806537454420759
1.6553784193582022 1.7141656908762628
1.7818601964687795 1.8786067604244359
1.6554606725030871 1.6698804155754745
1.9789979255145687 2.007818578323493
1.7857981794143303 1.8620279569285105
1.7331174467199486 1.743342497173623
1.4328002185051854 1.49344427254879
1.7541169282412776 1.8057446254972707
1.4679609236536755 1.495861437046175
1.7487848999697664 1.8311944496011994
1.590241536413183 1.6385530633686969
2.1468597789529436 2.301871502555694
1.5625427239961478 1.720306621349447
1.6703841157203394 1.8766221453372738
1.6915473789321518 1.9729970131315626
1.4950579734924665 1.762468940902199
1.6155896659993485 1.704882378400427


==> Data/PRENEWNN_Scatter_RxIn_K_5_SNR_4_alpha_0.9.dat <==
X1 Y1 X2 Y2 X3 Y3 X4 Y4 X5 Y5
-0.6661209852269195 -0.745843705504255 -0.7414317839138399 -0.6019050997941874 0.22894917664948794 -0.9271424452949133 -0.5285269545494011 -0.7954056183298208 -0.9423260379942571 0.15502411900718943 
-0.12911548577799337 0.07059122481311311 -0.12695073128974949 0.08733025586266943 -0.09748450388062228 0.11023021904836994 -0.14105843681831515 -0.04190998795843388 -0.14650207895550518 -0.013822827135488672 
0.8245671769973313 -0.48176738160087296 0.7462239075465965 -0.5959536216533952 0.5574689965905354 -0.8301977582722935 -0.288677290113087 -0.9103165721488728 0.8807579368286069 -0.3691561946782487 
0.7895580641427347 -0.5372233266557651 0.5606168737515032 -0.773123250343049 0.935633058723877 -0.19131549539677034 0.687551830799032 -0.726135304171956 0.954312833426958 -0.036025759013801284 
0.3676021455916067 -0.8814076820134692 0.8602757352290826 -0.4146522624223472 0.3378869964314475 -0.8932206989308099 -0.5101796190136785 -0.8072964732358042 0.2965950443362643 -0.9550033401382266 
-0.6661209852269195 -0.745843705504255 -0.7414317839138399 -0.6019050997941874 0.22894917664948794 -0.9271424452949133 -0.5285269545494011 -0.7954056183298208 -0.9423260379942571 0.15502411900718943 
-0.12911548577799337 0.07059122481311311 -0.12695073128974949 0.08733025586266943 -0.09748450388062228 0.11023021904836994 -0.14105843681831515 -0.04190998795843388 -0.14650207895550518 -0.013822827135488672 
0.8245671769973313 -0.48176738160087296 0.7462239075465965 -0.5959536216533952 0.5574689965905354 -0.8301977582722935 -0.288677290113087 -0.9103165721488728 0.8807579368286069 -0.3691561946782487 
0.7895580641427347 -0.5372233266557651 0.5606168737515032 -0.773123250343049 0.935633058723877 -0.19131549539677034 0.687551830799032 -0.726135304171956 0.954312833426958 -0.036025759013801284 
-0.3676021455916067 0.8814076820134692 -0.8602757352290826 0.4146522624223472 -0.3378869964314475 0.8932206989308099 0.5101796190136785 0.8072964732358042 -0.2965950443362643 0.9550033401382266 


==> Data/try.dat <==
0 1.1660947012041822
1 1.1768075079914526
2 1.5268430383619858
3 1.840486203430459
4 2.0546338661961485


==> Data_Files/Comp_K_3_SNR_4_alpha_0.9_Asym_MX_GDPC_MX_MLD_MX_POW.dat <==
Theta MXL MXNL MXP
0 1.2146837213311485 1.2710503106618372 1.2939587158726389
1 1.1698141277954541 1.2349730712660918 1.2510636981662644
2 1.4248129592460728 1.4673282762404172 1.4682325004591736
3 1.7248262154519949 1.763941629394639 1.767530308125864
4 1.9583583084754195 1.961991555294852 1.9720654867383185


==> Data_Files/Comp_K_3_SNR_4_alpha_0.9_Asym_MX_POW_NN.dat <==
Theta MXP NN
0 1.293730989293839 1.3254686644884903
1 1.2534290292228023 1.279619002326324
2 1.4692680391075084 1.5013862663827393
3 1.77133784564155 1.806849497456407
4 1.9722119944029655 2.0270336898761485


==> Data_Files/Comp_K_3_SNR_4_alpha_0.9_Sym_MX_GDPC_MX_MLD_MX_POW.dat <==
Theta MXL MXNL MXP
0 1.109129676904574 1.1682926993716123 1.2753643903843261
1 1.0830927310294869 1.1766009662818908 1.2193835787556926
2 1.4797351249867354 1.5204898222441368 1.5350955330328253
3 1.794239195690059 1.8458751186996922 1.8430478635236793
4 1.9871911304112189 1.9836678496786293 2.053591764283394


==> Data_Files/Comp_K_3_SNR_4_alpha_0.9_Sym_MX_POW_NN.dat <==
Theta MXP NN
0 1.2709558394870848 1.288149399049943
1 1.2299368136228108 1.2322883090985481
2 1.5259191173279982 1.5339593028323566
3 1.8346384030836482 1.847157629545383
4 2.0618235085803107 2.0556687620677776


==> Data_Files/Comp_K_5_SNR_4_alpha_0.9_Asym_MX_GDPC_MX_MLD_MX_POW.dat <==
Theta MXL MXNL MXP
0 1.1081481729015539 1.1356723851050776 1.1500555546048454
1 1.3374948367788013 1.3591559265781137 1.4086471176999555
2 2.081159160962998 2.1188953218673867 2.157636150562978
3 2.6344564500753713 2.6755575509865896 2.7197836762969083
4 3.0124536001853732 3.0196667386303764 3.0991777909097555


==> Data_Files/Comp_K_5_SNR_4_alpha_0.9_Asym_MX_POW_NN.dat <==
Theta MXP NN
0 1.1516730369496542 1.2996279986996315
1 1.4096291763139557 1.477709539354481
2 2.1587357672461653 2.213504262677518
3 2.723509485118228 2.807560321378816
4 3.0939960372872424 3.244918344220423


==> Data_Files/Comp_K_5_SNR_4_alpha_0.9_Sym_MX_GDPC_MX_MLD_MX_POW.dat <==
0 1.452220669727417 1.4696681436918453 1.8913949305443873
1 2.680508427181339 2.727636925643271 2.8631655209559512
2 3.8932479295335662 3.997442147929255 4.0282450245747405
3 4.425292095629962 4.51169340459565 4.526033789393801
4 4.688238467412089 4.682071194271224 4.634953449701125


==> Data_Files/Comp_K_5_SNR_4_alpha_0.9_Sym_MX_POW_NN.dat <==
Theta MXP NN
0 1.1794388859103253 1.2691374402020124
1 1.5912380861864572 1.5829568846407907
2 2.4062102790113453 2.399361455861418
3 3.0072233888816022 3.0108566723556387
4 3.428799812287518 3.4378290728243117


==> Data_Files/Comp_K_5_SNR_8_alpha_0.9_Sym_MX_GDPC_MX_MLD_MX_POW.dat <==
Theta MXL MXNL MXP
0 1.4431358378373218 1.4683440709888043 1.8939290905486281
1 2.687828314827394 2.741784243256916 2.863220088359827
2 3.8884696801986176 3.991775990913016 4.012964116204159
3 4.420198680053243 4.519134798299369 4.528021290719062
4 4.687628330399427 4.687211822645928 4.629531698992488


==> Figures/IntfChannel4.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IntfChannel4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{642.55404255bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38190844)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IntfChannel4.pdf}}%
    \put(0,0){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_K$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/IntfChannel4_without_text.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IntfChannel4_without_text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{636.45922563bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24828547)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IntfChannel4_without_text.pdf}}%
    \put(-.03,0.21){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_1$\end{tabular}}}}%
    \put(-.03,0.15){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_2$\end{tabular}}}}%
    \put(-.03,0.02){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_K$\end{tabular}}}}%
    \put(.13,0.215){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi_1$\end{tabular}}}}%
    \put(.13,0.148){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi_2$\end{tabular}}}}%
    \put(.13,0.016){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi_K$\end{tabular}}}}%
    \put(.5,0.13){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Interference\end{tabular}}}}%
    \put(.5,0.088){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Channel\end{tabular}}}}%
    \put(.87,0.215){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\psi_1$\end{tabular}}}}%
    \put(.87,0.148){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\psi_2$\end{tabular}}}}%
    \put(.87,0.016){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\psi_K$\end{tabular}}}}%
    \put(.25,0.235){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_1$\end{tabular}}}}%
    \put(.25,0.168){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_2$\end{tabular}}}}%
    \put(.25,0.034){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_K$\end{tabular}}}}%
    \put(.74,0.235){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{Y}_1$\end{tabular}}}}%
    \put(.74,0.168){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{Y}_2$\end{tabular}}}}%
    \put(.74,0.034){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{Y}_K$\end{tabular}}}}%
    \put(1.03,0.21){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{W}_1$\end{tabular}}}}%
    \put(1.03,0.15){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{W}_2$\end{tabular}}}}%
    \put(1.03,0.02){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{W}_K$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/IntfChannel4_without_text_1.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IntfChannel4_without_text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{693.09928353bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28014525)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IntfChannel4_without_text.pdf}}%
    \put(-.03,0.24){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_1$\end{tabular}}}}%
    \put(-.03,0.18){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_2$\end{tabular}}}}%
    \put(-.03,0.029){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$W_K$\end{tabular}}}}%
    \put(.12,0.24){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi_1$\end{tabular}}}}%
    \put(.12,0.178){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi_2$\end{tabular}}}}%
    \put(.12,0.021){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\phi_K$\end{tabular}}}}%
    \put(.5,0.15){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Interference\end{tabular}}}}%
    \put(.5,0.1){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Channel\end{tabular}}}}%
    \put(.88,0.24){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\psi_1$\end{tabular}}}}%
    \put(.88,0.178){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\psi_2$\end{tabular}}}}%
    \put(.88,0.021){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\psi_K$\end{tabular}}}}%
    \put(.25,0.265){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_1$\end{tabular}}}}%
    \put(.25,0.194){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_2$\end{tabular}}}}%
    \put(.25,0.048){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{X}_K$\end{tabular}}}}%
    \put(.72,0.26){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{Y}_1$\end{tabular}}}}%
    \put(.72,0.188){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{Y}_2$\end{tabular}}}}%
    \put(.72,0.048){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{Y}_K$\end{tabular}}}}%
    \put(1.026,0.23){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{W}_1$\end{tabular}}}}%
    \put(1.026,0.17){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{W}_2$\end{tabular}}}}%
    \put(1.032,0.029){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{W}_K$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/IntfChannel5.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IntfChannel5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{642.55404255bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38190844)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IntfChannel5.pdf}}%
    \put(0.46427988,0.17079837){\color[rgb]{0,0,0}\rotatebox{91.7543916}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\$\text{Interference}$\end{tabular}}}}}%
    \put(0.47978772,0.17686703){\color[rgb]{0,0,0}\rotatebox{92.12164267}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\$\text{channel}$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> Figures/ML_Decoder_Loss_Func.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ML_Decoder_Loss_Func.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{609.57170141bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27347201)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ML_Decoder_Loss_Func.pdf}}%
    \put(-.03,0.17){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bld{y}_i\vert W_i=w_i$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/NN_LAYER.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'NN_LAYER.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{748.32552211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43707357)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{NN_LAYER.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/NN_pretraining_loss.csv <==
MX-Linear,MX-Linear_sum,NN,NN_sum
"[1.4053033024629504, 1.3462560125120582, 1.428766793241604]",4.1803261082166125,"[1.7375920790969768, 1.1824624664295396, 2.5598271494440525]",5.479881694970569
"[1.1169337416398175, 1.7181206314530892, 0.43394575075958475]",3.2690001238524915,"[2.544540634565123, 1.7260855894917237, 0.6336195995950984]",4.904245823651945
"[1.6259128310875846, 1.5458403305207349, 1.1797416516619554]",4.351494813270275,"[2.46475779445404, 2.4873308163146994, 0.6797327360639844]",5.631821346832724
"[0.709950953193764, 1.5636485060325938, 2.4152604566439075]",4.688859915870266,"[0.8118836416290005, 1.7678792402182852, 2.4852682606115843]",5.06503114245887
"[1.523566259673406, 1.2813403929628682, 1.0126803399511943]",3.8175869925874686,"[2.353511826690059, 2.509534536918304, 0.5939175367350762]",5.45696390034344
"[2.3122912088556693, 1.732875002437754, 1.9292999155123378]",5.974466126805762,"[2.4651622441859633, 1.999388574303178, 2.1924586470269394]",6.657009465516081
"[2.1026335920896413, 0.7484511096682613, 1.1430104561970167]",3.994095157954919,"[2.5242592305271376, 1.037700265492195, 1.8043540192282128]",5.366313515247546
"[0.6523157951258556, 2.2051831840801093, 1.9169181698999571]",4.774417149105922,"[0.7675567210134253, 2.2670324778954045, 2.2324624942134443]",5.267051693122275
"[1.6428758580337033, 0.8072913315280945, 2.5335902720784134]",4.983757461640211,"[1.8376885178604367, 1.0603514969419598, 2.5589346667688293]",5.456974681571226
"[2.4111053247691445, 1.2322474419440308, 1.8010086733688573]",5.444361440082033,"[2.5250968246173726, 1.4645693443818193, 1.9184698524259132]",5.908136021425105
"[1.7133483429257774, 0.5355891187119641, 0.7085957472810112]",2.9575332089187527,"[1.7031307853967033, 0.8113908723724634, 2.502880907758638]",5.017402565527805
"[2.48292895667635, 1.09904255152207, 0.6731048941652937]",4.255076402363714,"[2.519596812073576, 0.7217582263573057, 1.8106330683822804]",5.0519881068131625
"[1.296076333379788, 0.8572839489637065, 1.225589416802804]",3.3789496991462986,"[1.768086925056104, 0.6001862657656964, 2.54363324425641]",4.91190643507821
"[1.61863508238386, 1.1403332286262262, 2.3947526333919607]",5.153720944402047,"[1.7894039651162346, 2.5411176993317666, 0.6744616392357843]",5.004983303683786
"[1.92056367708245, 1.0452168713595245, 1.4921437321336555]",4.45792428057563,"[2.4813867479163707, 0.5247198856579822, 2.3593275026895144]",5.365434136263867
"[1.743830921426718, 1.8845487881957885, 1.3040663890239133]",4.93244609864642,"[2.482078071709167, 2.580758283491705, 0.6978325101060348]",5.760668865306907
"[1.0435662661466742, 1.7052564950101525, 0.9080536169329068]",3.6568763780897338,"[2.595854244941374, 2.1529761591728835, 0.7071659457170769]",5.455996349831334
"[0.9455236776397258, 2.4379540950243594, 1.3045575587103753]",4.6880353313744605,"[1.0039981842576986, 1.9231129275985899, 2.553499779620629]",5.480610891476918
"[0.8794182475467132, 1.5193754803287958, 1.866088492853212]",4.264882220728721,"[0.6813283495028659, 2.3667371571245885, 2.383832741528761]",5.431898248156216
"[1.298801464530615, 1.4134779457175939, 1.6983908524855413]",4.41067026273375,"[0.6703888707302488, 2.5457816783531397, 2.3281649183048327]",5.544335467388221
"[2.2951729417332993, 0.5225557302491346, 2.044322440228103]",4.862051112210537,"[2.373779470734063, 0.815329338714224, 2.548842168481797]",5.737950977930084
"[2.409320910642473, 1.3998359421962805, 1.028215343635561]",4.837372196474314,"[2.5376092410819027, 2.3557987061245527, 0.47034779031225415]",5.3637557375187095
"[2.5682257903358385, 1.0514196045706288, 1.2000101957043592]",4.819655590610827,"[2.5868956280186026, 1.129934766711943, 1.492229456285692]",5.209059851016238
"[1.5460181253984406, 1.5384152214451443, 1.858106527085451]",4.942539873929036,"[2.5520104727061677, 0.7617241088802276, 2.532045151087403]",5.845779732673798
"[0.9185361684922615, 1.0007082474830458, 1.0898713745580673]",3.0091157905333743,"[2.590069579040205, 1.6152977639698003, 0.743059832174767]",4.948427175184772
"[1.4343204507135334, 1.2272001667964496, 1.7347960831259255]",4.396316700635909,"[2.431521052944718, 0.6056530157356041, 2.429901005959082]",5.467075074639404
"[1.0593650281004343, 1.4338987403021097, 1.7336293054948309]",4.226893073897375,"[0.5392372019885023, 2.5482416228418425, 2.5176713081895037]",5.6051501330198485
"[0.9478114252549195, 0.813275222366145, 1.3920221438328864]",3.153108791453951,"[1.4524836220858282, 1.1379775931794187, 2.579408361087729]",5.169869576352976
"[1.5849596268603867, 1.5682400739020323, 1.9295188860333303]",5.08271858679575,"[0.8591620796276551, 2.47040577500029, 2.56312527983615]",5.892693134464095
"[1.5265070720442582, 1.6858811047578461, 2.4360536714644896]",5.648441848266594,"[2.3067455657804983, 1.017475899638323, 2.5785304858378755]",5.902751951256697
"[1.7637817481757305, 1.2687455365592255, 1.472579170070871]",4.505106454805827,"[2.2518101953905436, 0.6366217064387714, 2.4946254505523067]",5.383057352381622
"[1.4080099243529345, 1.2810115073507435, 1.2456165122223335]",3.9346379439260115,"[2.545191504577374, 1.7509194576292169, 1.1219727925066962]",5.418083754713287
"[1.5796837164913464, 0.987313301612172, 2.076588714328962]",4.643585732432481,"[1.2891190529582128, 1.609825219332703, 2.524907584536918]",5.423851856827834
"[2.211673045169973, 1.0698050657247786, 0.8320403121068507]",4.113518423001603,"[2.5054518278615605, 1.2969941801704972, 1.6094800257163002]",5.411926033748358
"[2.1918508562368344, 2.10824753221925, 1.314213275087074]",5.614311663543159,"[2.5247850742950106, 1.8369096007405945, 1.7110599310888337]",6.072754606124439
"[1.9720767650101878, 0.6668123698984987, 2.1571772979284223]",4.796066432837109,"[2.4328092829731687, 0.41393903715960345, 2.589506381049183]",5.436254701181955
"[1.6724079324332641, 0.9700290965564156, 1.858443881444129]",4.500880910433809,"[2.3683500493353757, 0.6116070476811686, 2.300281878192421]",5.280238975208965
"[2.201519891668948, 2.0181950445897505, 2.023007426395007]",6.242722362653706,"[2.472262630413356, 2.4458192782814074, 1.611385241081117]",6.52946714977588
"[1.59595214807663, 1.8622095097999156, 1.4426744039785597]",4.900836061855106,"[2.480409193037112, 2.330507997800943, 0.7551750162231228]",5.566092207061177
"[0.9023161614202895, 1.805131480014571, 2.1338398409139305]",4.8412874823487915,"[2.511781238693119, 0.8331728714158761, 1.8715850890511203]",5.216539199160115
"[1.1645432665789417, 0.40331578049138184, 1.2948899888482481]",2.8627490359185717,"[0.8906609492399116, 2.4463044442133453, 1.6230834873982416]",4.960048880851499
"[1.9325800157827429, 1.7939786654884085, 0.9984480851089437]",4.725006766380095,"[2.462110718538408, 1.6654312651712067, 1.3079856401930732]",5.435527623902687
"[1.6880769660927504, 2.0179520260125225, 1.6883357497963671]",5.39436474190164,"[2.5079145781507064, 2.5817676199775184, 0.9292060875749106]",6.018888285703135
"[1.2679063306729486, 0.7744074984170428, 0.9218711973221523]",2.9641850264121437,"[2.5879589301656383, 0.6698682008131844, 1.892914006757689]",5.150741137736512
"[0.7812477589872149, 2.1581829423793364, 2.4813722620759338]",5.420802963442485,"[0.879539542778006, 2.265699498198037, 2.533734561624345]",5.678973602600388
"[1.8694684212178518, 0.9714529809615109, 2.235489681865923]",5.076411084045286,"[2.577688411471989, 0.450460877553148, 2.572187498006169]",5.600336787031306
"[2.3147601133700273, 2.4384854220062127, 2.069003497739133]",6.822249033115373,"[2.468948320920438, 2.5263411204482553, 2.35183052990019]",7.347119971268883
"[0.9137487019537591, 1.0291564195128928, 1.6963619650881714]",3.639267086554823,"[0.7346327100028587, 1.862138631360995, 2.5898074256930728]",5.186578767056926
"[0.8288231240675774, 2.154543159704483, 0.8046668458874775]",3.7880331296595378,"[0.5772661135717936, 2.371915651938784, 2.395187246574012]",5.34436901208459
"[1.421813660863327, 2.39412314159011, 0.9921888224373583]",4.8081256248907955,"[2.054611090443367, 2.551648076982065, 0.6562988396212428]",5.262558007046675


==> Figures/NN_rates.csv <==
MX-Linear,MX-Linear_sum,NN,NN_sum
[1.407 1.342 1.429],4.178,[1.74  1.18  2.557],5.477
[1.118 1.719 0.438],3.2750000000000004,[2.543 1.724 0.631],4.898000000000001
[1.637 1.543 1.184],4.364,[2.465 2.482 0.685],5.632
[0.709 1.561 2.415],4.6850000000000005,[0.812 1.764 2.485],5.061
[1.525 1.283 1.011],3.819,[2.359 2.5   0.593],5.452
[2.319 1.73  1.923],5.9719999999999995,[2.466 2.002 2.194],6.662
[2.101 0.743 1.141],3.985,[2.525 1.041 1.819],5.385
[0.651 2.199 1.912],4.762,[0.776 2.266 2.229],5.271
[1.644 0.81  2.538],4.991999999999999,[1.832 1.061 2.556],5.449
[2.413 1.231 1.808],5.452,[2.518 1.467 1.924],5.909
[1.715 0.533 0.707],2.955,[1.703 0.805 2.497],5.005
[2.484 1.099 0.67 ],4.253,[2.534 0.721 1.815],5.07
[1.292 0.857 1.225],3.374,[1.768 0.604 2.544],4.916
[1.626 1.139 2.393],5.1579999999999995,[1.792 2.543 0.671],5.006
[1.922 1.045 1.492],4.459,[2.468 0.524 2.354],5.346
[1.745 1.875 1.31 ],4.93,[2.49  2.567 0.697],5.7540000000000004
[1.044 1.705 0.91 ],3.6590000000000003,[2.587 2.155 0.707],5.449
[0.94  2.429 1.31 ],4.679,[1.003 1.929 2.557],5.489
[0.877 1.517 1.855],4.2490000000000006,[0.675 2.373 2.381],5.429
[1.3   1.411 1.692],4.4030000000000005,[0.668 2.543 2.337],5.548
[2.291 0.518 2.04 ],4.849,[2.37  0.814 2.546],5.73
[2.413 1.403 1.03 ],4.846,[2.548 2.351 0.467],5.366
[2.553 1.044 1.199],4.796,[2.59  1.131 1.493],5.214
[1.546 1.534 1.864],4.944,[2.55  0.758 2.531],5.839
[0.918 1.003 1.092],3.013,[2.585 1.614 0.748],4.947
[1.428 1.225 1.736],4.389,[2.427 0.609 2.44 ],5.476
[1.056 1.43  1.733],4.218999999999999,[0.533 2.55  2.514],5.5969999999999995
[0.949 0.812 1.391],3.152,[1.465 1.143 2.578],5.186
[1.591 1.567 1.932],5.09,[0.855 2.464 2.572],5.891
[1.522 1.689 2.423],5.634,[2.303 1.018 2.575],5.896
[1.759 1.264 1.47 ],4.492999999999999,[2.247 0.633 2.49 ],5.37
[1.409 1.279 1.25 ],3.9379999999999997,[2.541 1.745 1.127],5.412999999999999
[1.579 0.987 2.074],4.64,[1.288 1.607 2.517],5.412
[2.216 1.068 0.832],4.1160000000000005,[2.512 1.302 1.611],5.425
[2.195 2.101 1.319],5.614999999999999,[2.523 1.835 1.71 ],6.0680000000000005
[1.974 0.674 2.166],4.814,[2.428 0.417 2.587],5.432
[1.671 0.975 1.86 ],4.506,[2.362 0.614 2.294],5.27
[2.192 2.016 2.026],6.234,[2.467 2.439 1.619],6.525
[1.596 1.866 1.439],4.901,[2.49  2.319 0.756],5.565
[0.906 1.803 2.133],4.8420000000000005,[2.511 0.829 1.866],5.2059999999999995
[1.164 0.403 1.292],2.859,[0.89  2.452 1.621],4.963
[1.93  1.793 0.999],4.7219999999999995,[2.454 1.665 1.311],5.43
[1.687 2.022 1.687],5.396,[2.505 2.583 0.934],6.022
[1.271 0.777 0.92 ],2.968,[2.586 0.668 1.896],5.15
[0.782 2.153 2.488],5.423,[0.879 2.269 2.539],5.687
[1.864 0.97  2.239],5.073,[2.576 0.453 2.583],5.612
[2.319 2.44  2.066],6.825,[2.464 2.524 2.351],7.3389999999999995
[0.911 1.031 1.698],3.6399999999999997,[0.734 1.87  2.589],5.193
[0.829 2.146 0.804],3.779,[0.576 2.369 2.391],5.336
[1.424 2.396 0.986],4.806,[2.054 2.545 0.652],5.251


==> Figures/NN_rates1.csv <==
MX-Linear,MX-Linear_sum,NN,NN_sum,
[1.407 1.342 1.429],4.178,[1.74  1.18  2.557],5.477,31.09143131
[1.118 1.719 0.438],3.275,[2.543 1.724 0.631],4.898,49.55725191
[1.637 1.543 1.184],4.364,[2.465 2.482 0.685],5.632,29.05591201
[0.709 1.561 2.415],4.685,[0.812 1.764 2.485],5.061,8.025613661
[1.525 1.283 1.011],3.819,[2.359 2.5   0.593],5.452,42.75988479
[2.319 1.73  1.923],5.972,[2.466 2.002 2.194],6.662,11.55391829
[2.101 0.743 1.141],3.985,[2.525 1.041 1.819],5.385,35.13174404
[0.651 2.199 1.912],4.762,[0.776 2.266 2.229],5.271,10.68878622
[1.644 0.81  2.538],4.992,[1.832 1.061 2.556],5.449,9.154647436
[2.413 1.231 1.808],5.452,[2.518 1.467 1.924],5.909,8.382245048
[1.715 0.533 0.707],2.955,[1.703 0.805 2.497],5.005,69.37394247
[2.484 1.099 0.67 ],4.253,[2.534 0.721 1.815],5.07,19.20996943
[1.292 0.857 1.225],3.374,[1.768 0.604 2.544],4.916,45.70243035
[1.626 1.139 2.393],5.158,[1.792 2.543 0.671],5.006,-2.946878635
[1.922 1.045 1.492],4.459,[2.468 0.524 2.354],5.346,19.89235255
[1.745 1.875 1.31 ],4.93,[2.49  2.567 0.697],5.754,16.71399594
[1.044 1.705 0.91 ],3.659,[2.587 2.155 0.707],5.449,48.92047007
[0.94  2.429 1.31 ],4.679,[1.003 1.929 2.557],5.489,17.31139132
[0.877 1.517 1.855],4.249,[0.675 2.373 2.381],5.429,27.77124029
[1.3   1.411 1.692],4.403,[0.668 2.543 2.337],5.548,26.00499659
[2.291 0.518 2.04 ],4.849,[2.37  0.814 2.546],5.73,18.16869458
[2.413 1.403 1.03 ],4.846,[2.548 2.351 0.467],5.366,10.73049938
[2.553 1.044 1.199],4.796,[2.59  1.131 1.493],5.214,8.71559633
[1.546 1.534 1.864],4.944,[2.55  0.758 2.531],5.839,18.10275081
[0.918 1.003 1.092],3.013,[2.585 1.614 0.748],4.947,64.18851643
[1.428 1.225 1.736],4.389,[2.427 0.609 2.44 ],5.476,24.76646161
[1.056 1.43  1.733],4.219,[0.533 2.55  2.514],5.597,32.66176819
[0.949 0.812 1.391],3.152,[1.465 1.143 2.578],5.186,64.53045685
[1.591 1.567 1.932],5.09,[0.855 2.464 2.572],5.891,15.7367387
[1.522 1.689 2.423],5.634,[2.303 1.018 2.575],5.896,4.650337238
[1.759 1.264 1.47 ],4.493,[2.247 0.633 2.49 ],5.37,19.51925217
[1.409 1.279 1.25 ],3.938,[2.541 1.745 1.127],5.413,37.4555612
[1.579 0.987 2.074],4.64,[1.288 1.607 2.517],5.412,16.63793103
[2.216 1.068 0.832],4.116,[2.512 1.302 1.611],5.425,31.80272109
[2.195 2.101 1.319],5.615,[2.523 1.835 1.71 ],6.068,8.067675868
[1.974 0.674 2.166],4.814,[2.428 0.417 2.587],5.432,12.83755713
[1.671 0.975 1.86 ],4.506,[2.362 0.614 2.294],5.27,16.95517088
[2.192 2.016 2.026],6.234,[2.467 2.439 1.619],6.525,4.667949952
[1.596 1.866 1.439],4.901,[2.49  2.319 0.756],5.565,13.54825546
[0.906 1.803 2.133],4.842,[2.511 0.829 1.866],5.206,7.517554729
[1.164 0.403 1.292],2.859,[0.89  2.452 1.621],4.963,73.59216509
[1.93  1.793 0.999],4.722,[2.454 1.665 1.311],5.43,14.99364676
[1.687 2.022 1.687],5.396,[2.505 2.583 0.934],6.022,11.60118606
[1.271 0.777 0.92 ],2.968,[2.586 0.668 1.896],5.15,73.51752022
[0.782 2.153 2.488],5.423,[0.879 2.269 2.539],5.687,4.868154158
[1.864 0.97  2.239],5.073,[2.576 0.453 2.583],5.612,10.6248768
[2.319 2.44  2.066],6.825,[2.464 2.524 2.351],7.339,7.531135531
[0.911 1.031 1.698],3.64,[0.734 1.87  2.589],5.193,42.66483516
[0.829 2.146 0.804],3.779,[0.576 2.369 2.391],5.336,41.20137603
[1.424 2.396 0.986],4.806,[2.054 2.545 0.652],5.251,9.259259259
